Weakly Supervised Learning with Side Information for Noisy Labeled Images

In many real-world datasets, like WebVision, the performance of DNN based classifier is often limited by the noisy labeled data. To tackle this problem, some image related side information, such as captions and tags, often reveal underlying relationships across images. In this paper, we present an efficient weakly supervised learning by using a Side Information Network (SINet), which aims to effectively carry out a large scale classification with severely noisy labels. The proposed SINet consists of a visual prototype module and a noise weighting module. The visual prototype module is designed to generate a compact representation for each category by introducing the side information. The noise weighting module aims to estimate the correctness of each noisy image and produce a confidence score for image ranking during the training procedure. The propsed SINet can largely alleviate the negative impact of noisy image labels, and is beneficial to train a high performance CNN based classifier. Besides, we released a fine-grained product dataset called AliProducts, which contains more than 2.5 million noisy web images crawled from the internet by using queries generated from 50,000 fine-grained semantic classes. Extensive experiments on several popular benchmarks (i.e. Webvision, ImageNet and Clothing-1M) and our proposed AliProducts achieve state-of-the-art performance. The SINet has won the first place in the classification task on WebVision Challenge 2019, and outperformed other competitors by a large margin.

==> README.txt <==

To make a sample ECCV paper, copy the contents of this directory
somewhere, and type

 latex eccv2018submission
 bibtex eccv2018submission
 latex eccv2018submission
 latex eccv2018submission

or 

 pdflatex eccv2018submission
 bibtex eccv2018submission
 pdflatex eccv2018submission
 pdflatex eccv2018submission


==> note.txt <==
1. learning from noisy labels significantly degrades performances
and remains challenging

2.

【我的intro思路】
 DNN在很多视觉任务上已经很牛逼了。但是many work report的结果主要在一些含有clean and reliable
 annotations的数据集上such as ImageNet [2] and MS-COCO [19]。但是 it is
 widely well konwn that 一个large scale分类模型性能严重suffer
 from样本噪声问题【？？？】。但是完全用人力来标注非常贵且耗时，很不灵活和扩展性差。
 目前一个常见的做法时从网上同时获取image数据和相关的文字信息、tags、属性结构等（本文这里统称为side
 information）。直接就将这些文字信息当做label使用。但是由于这些数据来自于多元化的source，存在大量噪声和歧义。
因此如何提升带噪数据下的robust识别收到越来越多的关注。

一些方法在模型中或loss层面来estimats noise，从而用于在训练时就饿正
noisy label。不过这些方法假设noisy 和 gt label之间存在一个简单
transition probability。不过在实际中，这种假设过于简单了，噪声的产
生的原因和多样化。

在一些实际场景下，虽然全部标注数据是很costly，但是possible对其中一
小部分数据进行标注作为additional supervision。[15, 17,
37，Learning from Massive Noisy Labeled Data for Image
Classification，Learning From Noisy Large-Scale Datasets With
Minimal Supervision]。这种做法确实会带来鲁棒性提升，但是这种做法在
large-scale real-world scenarios下还是不够灵活。

 此外，很多数据清洗算法被dev出来，[2,5,17]被提出，但是这些算法很难are difficult
in distinguishing informative hard examples from harmful
mislabeled ones. 其中CleanNet [15]在真实带噪数据集Clothing1M [38]
上获得了SOTA性能， CleanNet给每个类有一个 “class prototype” (i.e.
a representative sample)，来决定样本标签是否正确。However,
CleanNet also needed additional information or supervision to
train. 不过发现样本 have widely spread distribution，单个prototype
很难代表一个类。【Deep Self-Learning From Noisy Labels】提出用
multi-proto方式。不过prototype的选择依然对性能的影响很敏感。

在之前的work中，annotations from web被当做noisy label，但是除了
unstuctural label信息，label之间的结构结构化信息没有被充分利用。in
this paper， we explore








【Deep Self-Learning From Noisy Labels】

DNN在很多任务上很牛逼了，但是很多任务都require large-scale
datasets with reliable and clean annotations to train DNNs such as
ImageNet [2] and MS-COCO [19]。 但是收集大规模的带标数据是很难的（
But collect- ing large-scale datasets with precise annotations is
expen- sive and time-consuming, preventing DNNs from being em-
ployed in real-world noisy scenarios.）

此外人的标注也会引入歧义和错误（ Moreover, most of the “ground
truth annotations” are from human labelers, who also make mistakes
and increase biases of the data.）

一个替代方案是从网上收集一些query，这些query就可以当做这些收集图片
的annotation了。这种方法简单、cheap，但是annotation是带噪的。很多
之前的工作都显示了label 噪声带来了明显的性能下降【？？】因此，人们
开始关注如何对抗噪声，构建robust分类模型。

先前工作有：
 1. 在loss中引入transition matrix [25, 9]用于纠正noisy
labels，或者增加额外层来estimate the noises [6, 32]。但是这些方法
为了简化问题，都做了一个架设：There is a single tran- sition
probability between the noisy label and ground-truth label, and
this probability is independent of individual samples.但是在实际
中， the appearance of each sample has much influence on whether
it can be misclassified。所以这些工作在一些hand-craft 噪声的数据集
上CIFAR10 [12]表现很好，但是在一些含有实际噪声的数据集上Clothing1M
[38] and Food101-N [15].，性能就limited了。

 2. 此外另一些工作 [15, 17, 37]为解决噪声问题引入 additional
 supervision。比如挑部分数据去找人标注，这种做法确实会带来鲁棒性提升，但是这种做法在 large-scale real-world sce-
narios下还是不够灵活且昂贵。

3. 除此以外，CleanNet [15]在真实带噪数据集Clothing1M [38]上获得了
SOTA性能， CleanNet给每个类有一个 “class prototype” (i.e. a
representative sample)，来决定样本标签是否正确。However, CleanNet
also needed additional information or supervision to train.

本文方法：propose a novel frame- work of Self-Learning with
Multi-Prototypes (SMP), which aims to train a robust network on
the real noisy dataset without extra supervision. 发现样本 have
widely spread distribution，单个prototype很难代表一个类。

SMP分两步：
 A. the first phase is to train a network with the original noisy label and corrected label generated in the second
phase.
 B. The second phase uses the network trained in the first stage to select several prototypes. These prototypes are used to
generate the corrected label for the first stage.

====================================================================================================================

【Learning from Massive Noisy Labeled Data for Image
Classification】

深度学习很牛，在各种任务上，但是SOTA结果基本都是基于有可靠标签数
据。这很不cheap，严重prevent 深度模型的快速推广使用。

一个可行方案是，从网上爬图和annotation，直接就用这些作为gt了，但是
这是很noisy的，因为各种原因。

很多work已经显示了nosiy label严重影响分类模型性能 [20, 22, 31]. 一
些noise-robust方法[3,26]被dev出来，但是试验结果显示这些方法依然受
噪声影响。还有一些数据cleaning算法 [2,5,17]被提出，但是这些算法很
难are difficult in distinguishing informative hard examples from
harmful mislabeled ones.

尽管标注所有data是costly的，但是通常会比较容易获得少量clean
label。基于the observation of transferability of DNNs（在larger 但
相关的数据集上初始化，再在特特定小数据集上finetue）,这种方法may避
免过拟合并利用两个数据集之间的关系。但是我们发现，training a CNN
from scratch with limited clean labels and massive noisy labels is
better than finetuning it only on clean labels. 还有一些方法
address the problem as semi-supervised learning where noisy labels
are discarded [30]。但是这些方法 suffer from model complexity thus
cannot be ap- plied on large-scale datasets。 it is inevitable to
develop a better way of using the huge amount of noisy la- beled
data.

本文工作：
 build an end-to-end deep learning system
that is capable of training with both limited clean labels and
massive noisy labels more effectively。 Our workisinspiredby[24],
whichmodifiesaCNNbyinserting a linear layer on top of the softmax
layer to map clean labels tonoisylabels.
However,[24]assumesnoisylabelsarecon- ditionally independent of
input images given clean labels.

===========================================
【Learning From Noisy Large-Scale Datasets With Minimal
Supervision】


DNN proliferate,一个最大的问题是 the need for massive and clean
collections of semantic annotations for images。 为解决这个问题，
有unsupervised learning[17], self-supervised learning [9, 24, 25,
31] and learn- ing from noisy annotations [6, 23].。

most of these强假设all annotations are noisy, and no clean data is
available.但实际中，类似semi-super。 images have noisy or missing
anno- tations, and a small fraction of images also have clean an-
notations. 比如数据来自web，一小部分被拿去给人标注。


本文， explore how to effectively and effi- ciently leverage a
small amount of clean annotations in con- junction with large
amounts of noisy annotated data。 First, we introduce a
semi-supervised learning framework for multi- label image
classification that facilitates small sets of clean annotations in
conjunction with massive sets of noisy an- notations. Second, we
provide a first benchmark on the re- cently released Open Images
Dataset.

